Are neighbourhood amenities associated with more walking and less driving? Yes, but only for the wealthy

Cities are home to a vast array of amenities, from local barbers to science museums and shopping malls. But these are inequality distributed across urban space. Using Google Places data combined with trip-based mobility data for Bogot\'a, Colombia, we shed light on the impact of neighbourhood amenities on urban mobility patterns. Deriving a new accessibility metric that explicitly takes into account spatial range, we find that a higher density of local amenities is associated a higher likelihood of walking as well as shorter bus and car trips. Digging deeper, we use a sample stratification framework to show that socioeconomic status (SES) modulates these effects. Amenities within about a 1km radius are strongly associated with a higher propensity to walk and lower driving time only for only the wealthiest group. In contrast, a higher density of amenities is associated with shorter bus trips for low and middle SES residents. As cities globally aim to boost public transport and green travel, these findings enable us to better understand how commercial structure shapes urban mobility in highly income-segregated settings.

==> readme.txt <==
% readme.txt for sagej.cls
% Version 1.20 released 14 January 2017
%
% This software may only be used to prepare an article for publication in a
% SAGE Publications journal
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt     		this file
%   sagej.cls      		the LaTeX2e class file
%   Sage_LaTeX_Guidelines.tex   authors' instructions
%   Sage_Latex_Guidelines.pdf   authors' instructions in PDF format
%   SageV.bst      		SAGE Vancouver style bst
%   SageH.bst      		SAGE Harvard style bst
%
% Typeset Sage_Latex_Guidelines.tex for instructions and examples, or view the PDF.
%
% Simply place sagej.cls and sagedoc.tex in your systems usual 
% directories and typeset using your LaTeX2e/PDFLaTeX command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%

